Routing Oblivious Measurement Analytics

Network-wide traffic analytics are often needed for various network monitoring tasks. These measurements are often performed by collecting samples at network switches, which are then sent to the controller for aggregation. However, performing such analytics without ``overcounting'' flows or packets that traverse multiple measurement switches is challenging. Therefore, existing solutions often simplify the problem by making assumptions on the routing or measurement switch placement. We introduce AROMA, a measurement infrastructure that generates a uniform sample of packets and flows regardless of the topology, workload and routing. Therefore, AROMA can be deployed in many settings, and can also work in the data plane using programmable PISA switches. The AROMA infrastructure includes controller algorithms that approximate a variety of essential measurement tasks while providing formal accuracy guarantees. Using extensive simulations on real-world network traces, we show that our algorithms are competitively accurate compared to the best existing solutions despite the fact that they make no assumptions on the underlying network or the placement of measurement switches.

==> caida_wep.csv <==
delta,WEP
2^-2,0.25
2^-3,0.5

==> results/hh_univ1.csv <==
eps,delta,theta,FPR,FPR_upper_ci,FPR_lower_ci,FNR,FNR_upper_ci,FNR_lower_ci,mem
0.005,0.25,0.01,0,0.000513371,0.00054378,0.000482961,0,0,0,0,58.46844831
0.005,0.125,0.01,0,0.000498046,0.000521792,0.000474301,0,0,0,0,63.96161237
0.005,0.0625,0.01,0,0.000490384,0.000521886,0.000458882,0,0,0,0,69.45477643
0.005,0.03125,0.01,0,0.000498046,0.000521792,0.000474301,0,0,0,0,74.9479405

==> results/ve_both.tikz <==
% tikzpic.tex
\documentclass[crop,tikz]{standalone}% 'crop' is the default for v1.0, before it was 'preview'
%\usetikzlibrary{...}% tikz package already loaded by 'tikz' option
\usepackage{pgfplots}
\pgfplotsset{compat=1.14}
\pgfplotsset{
	discard if not/.style 2 args={
		x filter/.code={
			\edef\tempa{\thisrow{#1}}
			\edef\tempb{#2}
			\ifx\tempa\tempb
			\else
			\def\pgfmathresult{inf}
			\fi
		}
	}
}

\pgfplotsset{
percentage plot/.style={
    point meta=explicit,
nodes near coords align=vertical,
    yticklabel=\pgfmathprintnumber{\tick}\,$\%$,
    ymin=0,
    ymax=100,
    enlarge y limits={upper,value=0},
visualization depends on={y \as \originalvalue}
},
percentage series/.style={
    table/y expr=\thisrow{#1},table/meta=#1
}
}

\begin{document}
\begin{tikzpicture}
    \begin{axis}[
    xlabel={Number of packets [Millions]},
    ylabel={Mean Square Relative Error},
    ymax=10,
    ymin=0,
    yticklabels={0,0\%,2\%,4\%,6\%,8\%,10\%},
    scaled ticks=false,
    legend style={at={(0,1)},anchor=north west},
    error bars/y dir=both,
    ]
    \addplot+[color=blue,mark=*,mark options={solid,fill=blue}][error bars/.cd,y dir=both,y explicit] table [discard if not={counters}{128}, x expr=\thisrow{pkts}*0.000001, y expr=\thisrow{msre}*100, y error expr=100*(\thisrow{msre}-\thisrow{lower_ci}), col sep=comma] {results/ve_caida.csv};
    \addplot+[color=blue,mark=square*,mark options={solid,fill=blue}][error bars/.cd,y dir=both,y explicit] table [discard if not={counters}{512}, x expr=\thisrow{pkts}*0.000001, y expr=\thisrow{msre}*100, y error expr=100*(\thisrow{msre}-\thisrow{lower_ci}), col sep=comma] {results/ve_caida.csv};
    \addplot+[color=blue,mark=diamond*,mark options={solid,fill=blue}][error bars/.cd,y dir=both,y explicit] table [discard if not={counters}{1024}, x expr=\thisrow{pkts}*0.000001, y expr=\thisrow{msre}*100, y error expr=100*(\thisrow{msre}-\thisrow{lower_ci}), col sep=comma] {results/ve_caida.csv};
    \addplot+[color=red,mark=*,mark options={solid,fill=red}][error bars/.cd,y dir=both,y explicit] table [discard if not={counters}{128}, x expr=\thisrow{pkts}*0.000001, y expr=\thisrow{msre}*100, y error expr=100*(\thisrow{msre}-\thisrow{lower_ci}), col sep=comma] {results/ve_ucla.csv};
    \addplot+[color=red,mark=square*,mark options={solid,fill=red}][error bars/.cd,y dir=both,y explicit] table [discard if not={counters}{512}, x expr=\thisrow{pkts}*0.000001, y expr=\thisrow{msre}*100, y error expr=100*(\thisrow{msre}-\thisrow{lower_ci}), col sep=comma] {results/ve_ucla.csv};
    \addplot+[color=red,mark=diamond*,mark options={solid,fill=red}][error bars/.cd,y dir=both,y explicit] table [discard if not={counters}{1024}, x expr=\thisrow{pkts}*0.000001, y expr=\thisrow{msre}*100, y error expr=100*(\thisrow{msre}-\thisrow{lower_ci}), col sep=comma] {results/ve_ucla.csv};
    \legend{CAIDA 128 counters, CAIDA 512 counters, CAIDA 1024 counters,
    		UCLA 128 counters, UCLA 512 counters, UCLA 1024 counters}
    \end{axis}
\end{tikzpicture}
\end{document}

==> results/ve_caida.csv <==
counters,pkts,msre,upper_ci,lower_ci
128,1e+06,0.00895982,0.016336,0.00158367
128,2e+06,0.0117911,0.020313,0.00326922
128,3e+06,0.00992063,0.0177072,0.0021341
128,4e+06,0.0117538,0.0210987,0.00240876
128,5e+06,0.005535,0.009045,0.002025
128,6e+06,0.00266348,0.00538958,-6.26177e-05
128,7e+06,0.00914402,0.0176278,0.000660216
128,8e+06,0.00952687,0.0159931,0.00306062
128,9e+06,0.00737301,0.0130721,0.00167389
128,1e+07,0.00658663,0.0112318,0.00194146
128,1.1e+07,0.00598874,0.00918336,0.00279412
128,1.2e+07,0.00614769,0.011119,0.00117637
128,1.3e+07,0.00606191,0.0101841,0.00193972
128,1.4e+07,0.0058219,0.00964923,0.00199457
128,1.5e+07,0.00643754,0.010171,0.00270406
128,1.6e+07,0.00701339,0.0100289,0.00399786
128,1.7e+07,0.0063337,0.00960085,0.00306655
128,1.8e+07,0.00367269,0.0057159,0.00162948
128,1.9e+07,0.00545928,0.00926996,0.0016486
128,2e+07,0.00674592,0.0118569,0.0016349
128,2.1e+07,0.00528389,0.00928869,0.00127909
128,2.2e+07,0.00571334,0.0100037,0.00142293
128,2.3e+07,0.00716303,0.0113143,0.00301176
128,2.4e+07,0.0047066,0.00735226,0.00206093
128,2.5e+07,0.00386876,0.00630061,0.0014369
128,2.6e+07,0.00539324,0.00803961,0.00274687
128,2.7e+07,0.00447758,0.00713984,0.00181531
128,2.8e+07,0.00527351,0.00913405,0.00141297
128,2.9e+07,0.00591866,0.0111401,0.000697233
128,3e+07,0.00631585,0.0129098,-0.000278115
128,3.02652e+07,0.0055397,0.0116933,-0.000613923
512,1e+06,0.00138166,0.00255027,0.00021306
512,2e+06,0.0018045,0.00313265,0.000476345
512,3e+06,0.00164116,0.00271112,0.000571192
512,4e+06,0.00233689,0.00480857,-0.000134797
512,5e+06,0.00232397,0.00372279,0.00092516
512,6e+06,0.00204636,0.00316687,0.000925844
512,7e+06,0.00152398,0.0030501,-2.13597e-06
512,8e+06,0.00183413,0.00301494,0.000653319
512,9e+06,0.00323928,0.00571912,0.000759444
512,1e+07,0.00227895,0.00436982,0.000188072
512,1.1e+07,0.00251306,0.00461082,0.000415309
512,1.2e+07,0.00251023,0.00424207,0.000778395
512,1.3e+07,0.0022138,0.00395604,0.000471561
512,1.4e+07,0.002242,0.00389037,0.000593633
512,1.5e+07,0.001992,0.0035025,0.000481506
512,1.6e+07,0.00175295,0.00296232,0.000543578
512,1.7e+07,0.00190729,0.00327945,0.000535132
512,1.8e+07,0.00237886,0.00438034,0.000377389
512,1.9e+07,0.00285375,0.00473339,0.000974108
512,2e+07,0.00298338,0.00472696,0.0012398
512,2.1e+07,0.00365017,0.00552575,0.0017746
512,2.2e+07,0.00358369,0.0054287,0.00173867
512,2.3e+07,0.00378731,0.00599573,0.00157888
512,2.4e+07,0.00388549,0.00624184,0.00152914
512,2.5e+07,0.00282318,0.00504592,0.000600449
512,2.6e+07,0.00286753,0.00468913,0.00104593
512,2.7e+07,0.00358871,0.00582913,0.0013483
512,2.8e+07,0.0034228,0.00613797,0.000707618
512,2.9e+07,0.00344782,0.0058528,0.00104284
512,3e+07,0.00342274,0.00599787,0.00084762
512,3.02652e+07,0.00324893,0.00582329,0.00067456
1024,1e+06,0.00290716,0.00467344,0.00114089
1024,2e+06,0.00300794,0.00486025,0.00115562
1024,3e+06,0.00495029,0.00743944,0.00246114
1024,4e+06,0.00295664,0.00458493,0.00132835
1024,5e+06,0.00310722,0.0048254,0.00138905
1024,6e+06,0.00266779,0.00458528,0.000750303
1024,7e+06,0.00308955,0.00522757,0.000951521
1024,8e+06,0.00314386,0.00514845,0.00113927
1024,9e+06,0.00239252,0.00327071,0.00151433
1024,1e+07,0.00274481,0.00390801,0.00158161
1024,1.1e+07,0.00264431,0.0039576,0.00133101
1024,1.2e+07,0.00220576,0.00348156,0.000929952
1024,1.3e+07,0.00186311,0.00289743,0.000828782
1024,1.4e+07,0.00184879,0.00284846,0.000849113
1024,1.5e+07,0.00161564,0.00240073,0.000830556
1024,1.6e+07,0.00198385,0.00319089,0.000776805
1024,1.7e+07,0.00191123,0.00349792,0.000324542
1024,1.8e+07,0.00174532,0.00338547,0.00010517
1024,1.9e+07,0.00190884,0.00331765,0.000500027
1024,2e+07,0.00167399,0.0029832,0.000364787
1024,2.1e+07,0.00153423,0.0027543,0.000314171
1024,2.2e+07,0.00130605,0.00233831,0.000273783
1024,2.3e+07,0.00133465,0.00242523,0.000244068
1024,2.4e+07,0.00131596,0.00213924,0.000492673
1024,2.5e+07,0.00106365,0.00183497,0.00029233
1024,2.6e+07,0.00140615,0.00230571,0.000506583
1024,2.7e+07,0.00138508,0.00236757,0.000402595
1024,2.8e+07,0.00156263,0.00261135,0.000513914
1024,2.9e+07,0.00172856,0.00272206,0.000735067
1024,3e+07,0.00201077,0.00309012,0.000931414
1024,3.02652e+07,0.00216716,0.00331172,0.00102261

==> results/ve_caida.tikz <==
% tikzpic.tex
\documentclass[crop,tikz]{standalone}% 'crop' is the default for v1.0, before it was 'preview'
%\usetikzlibrary{...}% tikz package already loaded by 'tikz' option
\usepackage{pgfplots}
\pgfplotsset{compat=1.14}
\pgfplotsset{
	discard if not/.style 2 args={
		x filter/.code={
			\edef\tempa{\thisrow{#1}}
			\edef\tempb{#2}
			\ifx\tempa\tempb
			\else
			\def\pgfmathresult{inf}
			\fi
		}
	}
}

\pgfplotsset{
percentage plot/.style={
    point meta=explicit,
nodes near coords align=vertical,
    yticklabel=\pgfmathprintnumber{\tick}\,$\%$,
    ymin=0,
    ymax=100,
    enlarge y limits={upper,value=0},
visualization depends on={y \as \originalvalue}
},
percentage series/.style={
    table/y expr=\thisrow{#1},table/meta=#1
}
}

\begin{document}
\begin{tikzpicture}
    \begin{axis}[
    xlabel={Number of packets [Millions]},
    ylabel={Mean Square Relative Error},
    ymax=10,
    ymin=0,
    yticklabels={0,0\%,2\%,4\%,6\%,8\%,10\%},
    scaled ticks=false,
    legend style={at={(0,1)},anchor=north west},
    error bars/y dir=both,
    ]
    \addplot+[color=blue,mark=*,mark options={solid,fill=blue}][error bars/.cd,y dir=both,y explicit] table [discard if not={counters}{128}, x expr=\thisrow{pkts}*0.000001, y expr=\thisrow{msre}*100, y error expr=100*(\thisrow{msre}-\thisrow{lower_ci}), col sep=comma] {results/ve_caida.csv};
    \addplot+[color=blue,mark=square*,mark options={solid,fill=blue}][error bars/.cd,y dir=both,y explicit] table [discard if not={counters}{512}, x expr=\thisrow{pkts}*0.000001, y expr=\thisrow{msre}*100, y error expr=100*(\thisrow{msre}-\thisrow{lower_ci}), col sep=comma] {results/ve_caida.csv};
    \addplot+[color=blue,mark=diamond*,mark options={solid,fill=blue}][error bars/.cd,y dir=both,y explicit] table [discard if not={counters}{1024}, x expr=\thisrow{pkts}*0.000001, y expr=\thisrow{msre}*100, y error expr=100*(\thisrow{msre}-\thisrow{lower_ci}), col sep=comma] {results/ve_caida.csv};
    \legend{128 counters, 512 counters, 1024 counters}
    \end{axis}
\end{tikzpicture}
\end{document}

==> results/ve_ucla.csv <==
counters,pkts,msre,upper_ci,lower_ci
128,1e+06,0.00968546,0.0168936,0.00247727
128,2e+06,0.00507726,0.00957923,0.000575298
128,3e+06,0.00531792,0.00792638,0.00270946
128,4e+06,0.00625386,0.0109568,0.00155096
128,5e+06,0.00686401,0.0143877,-0.000659671
128,6e+06,0.00884531,0.0172027,0.000487957
128,7e+06,0.00341224,0.0064994,0.00032508
128,8e+06,0.00433737,0.00732437,0.00135036
128,9e+06,0.00232908,0.00394195,0.000716218
128,1e+07,0.00328184,0.00512801,0.00143567
128,1.1e+07,0.00475645,0.00766064,0.00185225
128,1.2e+07,0.00607512,0.00993107,0.00221918
128,1.3e+07,0.00699803,0.0114132,0.00258287
128,1.4e+07,0.00738366,0.012601,0.00216634
128,1.5e+07,0.0103834,0.0172477,0.00351922
128,1.6e+07,0.0105779,0.0187545,0.00240124
128,1.7e+07,0.00867674,0.0155914,0.00176209
128,1.8e+07,0.00584097,0.0118806,-0.000198704
128,1.9e+07,0.00645111,0.0122025,0.000699756
128,2e+07,0.00891211,0.0177523,7.19117e-05
128,2.1e+07,0.0107861,0.020998,0.00057412
128,2.2e+07,0.0103217,0.0192656,0.00137772
128,2.3e+07,0.0120985,0.020637,0.00356003
128,2.4e+07,0.0129489,0.0206848,0.00521298
128,2.5e+07,0.0148754,0.0244482,0.00530271
128,2.6e+07,0.0163529,0.0260186,0.00668718
128,2.7e+07,0.0212455,0.0358714,0.00661966
128,2.8e+07,0.0193419,0.0320865,0.00659722
128,2.9e+07,0.0165865,0.0278129,0.00536015
128,3e+07,0.0143011,0.0247513,0.00385086
128,3.02652e+07,0.0133965,0.0232828,0.00351019
512,1e+06,0.00351416,0.00603931,0.000989003
512,2e+06,0.00117782,0.002584,-0.000228355
512,3e+06,0.00218745,0.00374775,0.000627149
512,4e+06,0.00258511,0.00505616,0.000114051
512,5e+06,0.00223615,0.00368049,0.000791822
512,6e+06,0.00160962,0.00270713,0.000512104
512,7e+06,0.00187656,0.0034606,0.000292525
512,8e+06,0.00247322,0.00427915,0.00066729
512,9e+06,0.00345216,0.00618706,0.00071726
512,1e+07,0.00221384,0.00375246,0.000675221
512,1.1e+07,0.00290608,0.00552627,0.000285894
512,1.2e+07,0.00395738,0.0073603,0.000554456
512,1.3e+07,0.0046156,0.00911016,0.000121038
512,1.4e+07,0.0043925,0.00797867,0.000806338
512,1.5e+07,0.00405026,0.00650731,0.00159321
512,1.6e+07,0.00278774,0.0041886,0.00138689
512,1.7e+07,0.00276906,0.00407094,0.00146718
512,1.8e+07,0.00230539,0.00358527,0.0010255
512,1.9e+07,0.00177667,0.00303462,0.000518721
512,2e+07,0.00154842,0.00243661,0.000660233
512,2.1e+07,0.00157956,0.00232781,0.000831323
512,2.2e+07,0.0015183,0.002651,0.00038559
512,2.3e+07,0.00202956,0.00333747,0.000721641
512,2.4e+07,0.00156413,0.00304527,8.29841e-05
512,2.5e+07,0.00250197,0.00475769,0.000246251
512,2.6e+07,0.00279148,0.0052374,0.000345563
512,2.7e+07,0.00202171,0.0038555,0.000187912
512,2.8e+07,0.00191223,0.00325146,0.000572989
512,2.9e+07,0.00161362,0.00278799,0.000439244
512,3e+07,0.00154044,0.00313683,-5.59398e-05
512,3.02652e+07,0.00135319,0.0027641,-5.77219e-05
1024,1e+06,0.00159818,0.00245465,0.000741712
1024,2e+06,0.00106306,0.00215485,-2.87388e-05
1024,3e+06,0.000698574,0.00105191,0.000345234
1024,4e+06,0.000770709,0.00130646,0.00023496
1024,5e+06,0.00138773,0.0025597,0.000215753
1024,6e+06,0.0018929,0.00370464,8.11608e-05
1024,7e+06,0.0015948,0.00264561,0.000543992
1024,8e+06,0.00187663,0.00284722,0.000906038
1024,9e+06,0.00206951,0.00342525,0.00071377
1024,1e+07,0.00148075,0.00234053,0.000620981
1024,1.1e+07,0.00093638,0.00155822,0.000314538
1024,1.2e+07,0.000999196,0.00172086,0.000277528
1024,1.3e+07,0.000731882,0.00114848,0.000315287
1024,1.4e+07,0.000554735,0.000809244,0.000300226
1024,1.5e+07,0.000559916,0.000868397,0.000251436
1024,1.6e+07,0.000564064,0.000777348,0.000350781
1024,1.7e+07,0.000265092,0.00043089,9.92937e-05
1024,1.8e+07,0.000522489,0.000882301,0.000162677
1024,1.9e+07,0.000585701,0.00105999,0.00011141
1024,2e+07,0.000759218,0.00123187,0.000286566
1024,2.1e+07,0.000795076,0.00130873,0.000281419
1024,2.2e+07,0.000798382,0.0013036,0.000293165
1024,2.3e+07,0.000544833,0.000903423,0.000186242
1024,2.4e+07,0.0008429,0.0013743,0.000311502
1024,2.5e+07,0.000882845,0.00149781,0.000267884
1024,2.6e+07,0.000815395,0.00152557,0.000105222
1024,2.7e+07,0.00116835,0.00215419,0.000182507
1024,2.8e+07,0.00105125,0.00169792,0.000404586
1024,2.9e+07,0.00128365,0.00212537,0.000441927
1024,3e+07,0.0011799,0.00197344,0.000386367
1024,3.02652e+07,0.00131749,0.00211807,0.000516911

==> results/ve_ucla.tikz <==
% tikzpic.tex
\documentclass[crop,tikz]{standalone}% 'crop' is the default for v1.0, before it was 'preview'
%\usetikzlibrary{...}% tikz package already loaded by 'tikz' option
\usepackage{pgfplots}
\pgfplotsset{compat=1.14}
\pgfplotsset{
	discard if not/.style 2 args={
		x filter/.code={
			\edef\tempa{\thisrow{#1}}
			\edef\tempb{#2}
			\ifx\tempa\tempb
			\else
			\def\pgfmathresult{inf}
			\fi
		}
	}
}

\pgfplotsset{
percentage plot/.style={
    point meta=explicit,
nodes near coords align=vertical,
    yticklabel=\pgfmathprintnumber{\tick}\,$\%$,
    ymin=0,
    ymax=100,
    enlarge y limits={upper,value=0},
visualization depends on={y \as \originalvalue}
},
percentage series/.style={
    table/y expr=\thisrow{#1},table/meta=#1
}
}

\begin{document}
\begin{tikzpicture}
    \begin{axis}[
    xlabel={Number of packets [Millions]},
    ylabel={Mean Square Relative Error},
    ymax=10,
    ymin=0,
    yticklabels={0,0\%,2\%,4\%,6\%,8\%,10\%},
    scaled ticks=false,
    legend style={at={(0,1)},anchor=north west},
    error bars/y dir=both,
    ]
    \addplot+[color=red,mark=*,mark options={solid,fill=red}][error bars/.cd,y dir=both,y explicit] table [discard if not={counters}{128}, x expr=\thisrow{pkts}*0.000001, y expr=\thisrow{msre}*100, y error expr=100*(\thisrow{msre}-\thisrow{lower_ci}), col sep=comma] {results/ve_ucla.csv};
    \addplot+[color=red,mark=square*,mark options={solid,fill=red}][error bars/.cd,y dir=both,y explicit] table [discard if not={counters}{512}, x expr=\thisrow{pkts}*0.000001, y expr=\thisrow{msre}*100, y error expr=100*(\thisrow{msre}-\thisrow{lower_ci}), col sep=comma] {results/ve_ucla.csv};
    \addplot+[color=red,mark=diamond*,mark options={solid,fill=red}][error bars/.cd,y dir=both,y explicit] table [discard if not={counters}{1024}, x expr=\thisrow{pkts}*0.000001, y expr=\thisrow{msre}*100, y error expr=100*(\thisrow{msre}-\thisrow{lower_ci}), col sep=comma] {results/ve_ucla.csv};
    \legend{128 counters, 512 counters, 1024 counters}
    \end{axis}
\end{tikzpicture}
\end{document}

==> results/ve_univ1.csv <==
counters,pkts,msre,upper_ci,lower_ci
128,1e+06,0.0260507,0.0339141,0.0181873
128,2e+06,0.0310027,0.0474268,0.0145786
128,3e+06,0.045948,0.0614539,0.0304421
128,4e+06,0.0549375,0.0772203,0.0326547
128,5e+06,0.0699134,0.0861238,0.0537031
128,6e+06,0.0868616,0.105774,0.0679494
128,7e+06,0.0793651,0.102809,0.0559216
128,8e+06,0.0887977,0.106453,0.0711428
128,9e+06,0.0977699,0.117993,0.0775473
128,1e+07,0.104032,0.124867,0.0831971
128,1.1e+07,0.113446,0.13442,0.0924729
128,1.2e+07,0.0968235,0.114155,0.0794925
128,1.3e+07,0.104322,0.122138,0.0865053
128,1.4e+07,0.129413,0.147568,0.111259
128,1.5e+07,0.155659,0.175651,0.135668
128,1.6e+07,0.176792,0.195192,0.158392
128,1.7e+07,0.20027,0.219004,0.181536
128,1.74037e+07,0.211084,0.229962,0.192206
512,1e+06,0.016426,0.0219588,0.0108932
512,2e+06,0.0197897,0.0230882,0.0164912
512,3e+06,0.0301758,0.0380176,0.0223339
512,4e+06,0.0411613,0.0493022,0.0330204
512,5e+06,0.0605968,0.0721268,0.0490669
512,6e+06,0.0840944,0.0956463,0.0725424
512,7e+06,0.08726,0.096856,0.077664
512,8e+06,0.10313,0.113201,0.0930591
512,9e+06,0.103825,0.110207,0.097444
512,1e+07,0.102201,0.111277,0.093124
512,1.1e+07,0.116013,0.125535,0.106491
512,1.2e+07,0.111281,0.124512,0.0980491
512,1.3e+07,0.116488,0.12989,0.103087
512,1.4e+07,0.142373,0.156294,0.128452
512,1.5e+07,0.169535,0.182848,0.156221
512,1.6e+07,0.192782,0.205428,0.180135
512,1.7e+07,0.211903,0.224537,0.199269
512,1.74037e+07,0.220634,0.233982,0.207286
1024,1e+06,0.0129677,0.0164348,0.00950063
1024,2e+06,0.00986222,0.0127025,0.00702197
1024,3e+06,0.018669,0.0234514,0.0138866
1024,4e+06,0.0322667,0.0400383,0.0244951
1024,5e+06,0.0510165,0.0598574,0.0421756
1024,6e+06,0.0680444,0.0758437,0.0602452
1024,7e+06,0.066518,0.0739422,0.0590938
1024,8e+06,0.0816121,0.0881387,0.0750855
1024,9e+06,0.0797074,0.0863363,0.0730784
1024,1e+07,0.0797852,0.0870979,0.0724725
1024,1.1e+07,0.0920242,0.100883,0.0831657
1024,1.2e+07,0.0906619,0.10125,0.0800738
1024,1.3e+07,0.101772,0.112565,0.0909786
1024,1.4e+07,0.125774,0.137585,0.113963
1024,1.5e+07,0.152277,0.165123,0.139431
1024,1.6e+07,0.17689,0.189978,0.163801
1024,1.7e+07,0.19768,0.210417,0.184943
1024,1.74037e+07,0.205943,0.21867,0.193216

==> results/ve_univ1.tikz <==
% tikzpic.tex
\documentclass[crop,tikz]{standalone}% 'crop' is the default for v1.0, before it was 'preview'
%\usetikzlibrary{...}% tikz package already loaded by 'tikz' option
\usepackage{pgfplots}
\pgfplotsset{compat=1.14}
\pgfplotsset{
	discard if not/.style 2 args={
		x filter/.code={
			\edef\tempa{\thisrow{#1}}
			\edef\tempb{#2}
			\ifx\tempa\tempb
			\else
			\def\pgfmathresult{inf}
			\fi
		}
	}
}

\pgfplotsset{
percentage plot/.style={
    point meta=explicit,
nodes near coords align=vertical,
    yticklabel=\pgfmathprintnumber{\tick}\,$\%$,
    ymin=0,
    ymax=100,
    enlarge y limits={upper,value=0},
visualization depends on={y \as \originalvalue}
},
percentage series/.style={
    table/y expr=\thisrow{#1},table/meta=#1
}
}

\begin{document}
\begin{tikzpicture}
    \begin{axis}[
    xlabel={Number of packets [Millions]},
    ylabel={Mean Square Relative Error},
    ymax=25,
    ymin=0,
    yticklabels={0,0\%,5\%,10\%,15\%,20\%,25\%},
    scaled ticks=false,
    legend style={at={(0,1)},anchor=north west},
    error bars/y dir=both,
    ]
    \addplot+[color=green,mark=*,mark options={solid,fill=green}][error bars/.cd,y dir=both,y explicit] table [discard if not={counters}{128}, x expr=\thisrow{pkts}*0.000001, y expr=\thisrow{msre}*100, y error expr=100*(\thisrow{msre}-\thisrow{lower_ci}), col sep=comma] {results/ve_univ1.csv};
    \addplot+[color=green,mark=square*,mark options={solid,fill=green}][error bars/.cd,y dir=both,y explicit] table [discard if not={counters}{512}, x expr=\thisrow{pkts}*0.000001, y expr=\thisrow{msre}*100, y error expr=100*(\thisrow{msre}-\thisrow{lower_ci}), col sep=comma] {results/ve_univ1.csv};
    \addplot+[color=green,mark=diamond*,mark options={solid,fill=green}][error bars/.cd,y dir=both,y explicit] table [discard if not={counters}{1024}, x expr=\thisrow{pkts}*0.000001, y expr=\thisrow{msre}*100, y error expr=100*(\thisrow{msre}-\thisrow{lower_ci}), col sep=comma] {results/ve_univ1.csv};
    \legend{128 counters, 512 counters, 1024 counters}
    \end{axis}
\end{tikzpicture}
\end{document}
